Study of Resonance Production using Run 3 pp Collisions with ALICE

Recent measurements in small collision systems at the LHC show striking similarities between high multiplicity pp, p-Pb collisions and Pb-Pb collisions. In particular, study of hadronic resonances provide valuable information about the final state hadronic interactions. Due to their short lifetime, resonances decay inside the hadronic medium after the chemical freezeout and their decay daughters interact elastically with other hadrons. As a consequence, measured resonance yields get modified. The ALICE experiment is suitable for measuring hadronic resonances thanks to its excellent tracking and particle identification capabilities over a broad momentum range. In this contribution, new measurements of $\mathrm{K}(892)^{*0}$, $\phi(1020)$, and $\Lambda(1520)$ resonance production using high statistics pp collisions at $\sqrt{s} =$ 0.9 and 13.6 TeV collected by the ALICE Collaboration during the Run 3 data taking are presented.

==> readme.txt <==
Le versioni "master" dei file in questo folder si possono trovare in
https://gitlab.sissamedialab.it/gamboz/pos/-/tree/master/var/package

mg 2020-07-14

